Reuse, Temporal Dynamics, Interest Sharing, and Collaboration in Social Tagging Systems

User-generated content is shaping the dynamics of the World Wide Web. Indeed, an increasingly large number of systems provide mechanisms to support the growing demand for content creation, sharing, and management. Tagging systems are a particular class of these systems where users share and collaboratively annotate content such as photos and URLs. This collaborative behavior and the pool of user-generated metadata create opportunities to improve existing systems and to design new mechanisms. However, to realize this potential, it is necessary to understand the usage characteristics of current systems. This work addresses this issue characterizing three tagging systems (CiteULike, Connotea and del.icio.us) while focusing on three aspects: i) the patterns of information (tags and items) production; ii) the temporal dynamics of users' tag vocabularies; and, iii) the social aspects of tagging systems.

==> abstract.txt <==
\begin{abstract}
User-generated content is shaping the dynamics of the World Wide Web. Indeed, an increasingly large number of systems provide mechanisms to support the growing demand for content creation, sharing, and management. Tagging systems are a particular class of these systems where users share and collaboratively annotate content such as photos and URLs. This collaborative behavior and the pool of user-generated metadata create opportunities to improve existing systems and to design new mechanisms. However, to realize this potential, it is necessary to first understand the usage characteristics of current systems. 


This work addresses this issue characterizing three tagging systems ({\em CiteULike}, {\em Connotea} and {\em del.icio.us}) while focusing on three aspects: {\em i}) the patterns of information (tags and items) production; {\em ii}) the temporal dynamics of users' tag vocabularies; and, {\em iii}) the social aspects of tagging systems. The analysis of the patterns of information production shows that users publish new content more often than they annotate already existing content in the system. The opposite, however, occurs for tags; the level of tag reuse is much higher. This observation provides evidence that tags are indeed used for categorization. The relative difference between the rate of item publication and tag reuse suggests that tags are potentially useful as an additional source of information for item recommendation techniques. 


The study of the temporal dynamics of user vocabularies shows that the growth rate of tag vocabularies across the user population over time decreases at early ages, stabilizes, and returns to increase for older users. Moreover, a closer look into the change of vocabulary contents over time shows that despite the fact that tag vocabularies are slowly growing in size with user age, the relative frequency in which each tag is used converges relatively quickly in a user’s lifetime. Mechanisms that rely on tag-based user similarity offer opportunities to harness the above observation by attempting to strike a balance between the accuracy of vocabulary similarity estimates, the data volume required for estimation, and the freshness of the data used. 


Finally, the characterization of social aspects of tagging unveils the relationship between the implicit user ties, as inferred from the similarity between users' activity, and their explicit social ties, as represented by co-membership in discussion groups or semantic similarity between tag vocabularies. In particular, the results show that mechanisms that aim to harness the social ties between users can exploit the fact that implicit social ties complement their explicit counterparts with finer-grained strength information.
\end{abstract}

